Discovery of millihertz Quasi-Periodic Oscillations in the Low Mass X-Ray Binary XTE J1701$-$462 from a Search of the RXTE Legacy data set

We report the detection of millihertz quasi-periodic oscillations ($\mathrm{mHz}$ QPOs) from the low-mass X-ray binary XTE J1701$-$462. The discovery came from a search of the legacy data set of the Rossi X-ray Timing Explorer, in order to detect the periodic signals in all observations of sources exhibiting thermonuclear bursts. We found that $47$ out of $860$ observations of XTE J1701$-$462; covering the 2006-7 outburst exhibits signals with a significance above the detection threshold, which was determined separately for each observation via a Monte Carlo approach. We chose the four strongest candidates, each with maximum power exceeding $4\sigma$ of the simulated wavelet noise power distribution, to demonstrate the properties of the QPOs. The frequencies of the signals in the four observations are $\sim 3.5\;\text{to}\;5.6\; \mathrm{mHz}$, and the fractional R.M.S. amplitudes vary between $0.74 \pm 0.05\,\%$ and $3.54 \pm 0.04\,\%$. Although previously reported signals in other sources typically disappear immediately before a burst, we do not observe this behaviour in XTE J1701$-$462. Instead, we found that the QPOs and bursts occurred in separate accretion regimes. When the persistent luminosity dropped near the end of the outburst, the source showed bursts and no QPOs were detected, which is the behaviour predicted by theory for the transition from stable to unstable burning. On the basis of this new detection, we reassess the cases for identifying these $\mathrm{mHz}$ QPOs in this and other sources as arising from marginally stable burning.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
